Detailed Evolutionary Models for Twins in Sight of New Spectral Data: AN Cam, RS Ari, and V455 Aur

We present the evolutionary scenarios for three eclipsing twin ($q(M_2/M_1)\sim$1) binary systems using their combined spectroscopic and photometric data. Using accurate \textit{TESS} photometric data, RV measurements, and spectroscopic data enabled us to calculate fundamental parameters, such as mass and radius, better than 2 percent. The temperature of each component and metallicity of the systems have been obtained via high-resolution spectra. According to our spectral analysis, the metallicity values of AN Cam, RS Ari, and V455 Aur are \text{[M/H]}=\,0.00$\pm$0.12, 0.05$\pm$0.08, and -0.07$\pm$0.07, respectively. Using the derived metallicity for each system, initial orbital parameters and detailed evolutionary status of these three systems are calculated with high precision by using \textsc{mesa}. According to our analysis, both components of AN Cam have passed the terminal age main-sequence, the primary component of RS Ari is in the giant phase while the secondary component has passed the terminal age main-sequence, finally, both components of V455 Aur are still on the main-sequence. The current ages of the three systems AN Cam, RS Ari, and V455 Aur are 3.0, 3.3, and 1.4 Gyrs, respectively, and they will approximately start to transfer mass between components in 400, 250, and 2700 Myrs, respectively.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
